The dispersion measure and scattering of Fast Radio Bursts: contributions from multi-components, and clues for the intrinsic properties

Fast radio bursts (FRBs) are luminous, millisecond-duration transients that offer great potential for probing the universe, yet their physical origins remain unclear. The dispersion measure (DM) and scattering time ($\tau$) distributions provide key insights into FRBs' properties, including source population, redshift, and energy distribution. We use a simplified model of FRB source population and intrinsic Schechter function-like energy distribution, coupled with a thorough assessment of various contributors to dispersion and scattering, to replicate the joint distribution of DM and $\tau$ in the CHIME/FRB catalog. A mixed FRB source population, including both young and old progenitors, is considered. Contributions to the DM and $\tau$ from interstellar medium (ISM), circumgalactic medium (CGM) within host and foreground halos are informed by the IllustrisTNG simulation, while contributions from the Milky Way, intergalactic medium (IGM), and local environmental are estimated by updated models. Using MCMC simulations, we identify optimal model that well reproduce the DM distribution and broadly reproduce the $\tau$ distribution in the CHIME/FRB catalog. Our model suggests that the fraction of FRBs tracing star-formation rate is $\rm{f_{PSFR}=0.58^{+0.16}_{-0.27}}$, while $\rm{log_{10}E_*[erg]=42.27^{+1.17}_{-1.18}}$ and $\gamma=-1.60^{+0.11}_{-0.13}$ in the energy distribution function. Scattering predominantly arises from the circumburst medium or the ISM and CGM of hosts, which cause a DM of $\sim 10\, \rm{pc\,cm^{-3}}$. Using our optimal model, we estimate FRB redshifts with two methods: DM-only and combined DM-$\tau$. Evaluation with 68 localized FRBs reveals an RMS error $0.11-0.12$, and incorporation of $\tau$ has a minor effect. We further argue that the host galaxy properties of localized FRBs could be a potential tool to validate our model in the future.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
